Assessing Dutch Syllabification Algorithms and Improving Accuracy by Combining Phonetic and Orthographic Information through Deep Learning

Syllabification describes the task of dividing words into syllables. Due to many rules and exceptions, training an algorithm to perform syllabification with high accuracy remains a challenge. Throughout the last decades, different algorithms have been put forth for Dutch syllabification, yet a comprehensive comparative assessment has not been done. Additionally, deep learning has gained significant popularity within NLP in recent years, yet no modern deep-learning based framework has been developed for Dutch orthographic syllabification. Finally, phonetic and orthographic syllabification algorithms have been examined separately, but not in combination. The aim of the current research was twofold: (a) to examine the performance of existing Dutch syllabification algorithms, and (b) to investigate whether combining phonetic and orthographic information into a single model can increase syllabification performance. To compare the performance of algorithms, four algorithms (Brandt Corstius, Liang, Trogkanis-Elkan (CRF), and a newly conceived deep-learning model) were applied to three different datasets (dictionary words, loanwords, pseudowords). The algorithms show varying performance across datasets, with the data-driven algorithms outperforming a knowledge-based algorithm in all but one condition. The new deep-learning methods developed led to increased performance compared to the best found in the literature (99.65% word accuracy, a 0.14% improvement). An analysis of the words for which adding phonetic information improved syllabification performance indicates that these were words in which the orthographic ambiguity could be resolved by information on pronunciation. Future research could examine other areas where phonetic information can benefit orthographic processing. In addition, the newly developed deep learning frameworks can be applied to other languages than Dutch.

==> data.csv <==
x,Graph1,Graph2,Graph3
1,6.2441025,4.415779,0.79667664
2,3.3228989,2.4921722,0.7081604
3,2.7544022,2.03936,0.6298599
4,2.2198944,1.6988983,0.6230469
5,1.8283005,1.4810104,0.60601807
6,1.709198,1.3618469,0.54473877
7,1.4913025,1.3992996,0.5072937
8,1.3925018,1.0452194,0.503891
9,1.2870026,1.0860672,0.47664642
10,1.3243942,0.85796356,0.46302795
11,1.1951065,0.9226532,0.46302795
12,1.0725021,0.85796356,0.53793335
13,0.99079895,0.79328156,0.49027252
14,1.1064987,0.8409424,0.49027252
15,0.97380066,0.8273163,0.4936676
16,1.0009995,0.67411804,0.47664642
17,0.8409958,0.69454193,0.48686218
18,0.9328995,0.72177887,0.4732437
19,0.81030273,0.6707077,0.469841
20,0.81030273,0.70134735,0.45622253
21,0.7966995,0.67411804,0.44940948
22,0.80010223,0.67411804,0.45622253
23,0.80010223,0.60601807,0.41536713
24,0.7728958,0.5481491,0.43920135
25,0.69460297,0.6230469,0.4085617
26,0.76270294,0.59580994,0.41876984
27,0.7830963,0.59580994,0.4323883
28,0.72180176,0.58219147,0.4732437
29,0.766098,0.60601807,0.45622253
30,0.70140076,0.61963654,0.47664642
31,0.69120026,0.6230469,0.44600677
32,0.72180176,0.6094284,0.50048065
33,0.70140076,0.59580994,0.46302795
34,0.72519684,0.5481491,0.44940948
35,0.5855942,0.56175995,0.4085617
36,0.68099976,0.5856018,0.39833832
37,0.606102,0.5651703,0.4085617
38,0.6639023,0.57878876,0.42218018
39,0.6367035,0.5140991,0.41536713
40,0.67079926,0.5277176,0.45622253
41,0.5754013,0.5651703,0.45963287
42,0.6502991,0.5515518,0.45281982
43,0.6400986,0.5072937,0.4323883
44,0.6400986,0.5277176,0.43579102
45,0.6026993,0.5413437,0.38131714
46,0.5924988,0.55835724,0.37792206
47,0.5821991,0.56175995,0.42897797
48,0.5890045,0.5311203,0.4255829
49,0.6128998,0.5140991,0.44940948
50,0.578804,0.5856018,0.40515137
51,0.59589386,0.4936676,0.44600677
52,0.5855942,0.503891,0.40515137
53,0.6163025,0.5140991,0.41876984
54,0.558403,0.5481491,0.43579102
55,0.59589386,0.49707794,0.39494324
56,0.5482025,0.48686218,0.39833832
57,0.578804,0.51750183,0.36769867
58,0.5345993,0.55496216,0.40515137
59,0.5855942,0.45622253,0.371109
60,0.5345993,0.48345947,0.40174866
61,0.578804,0.49027252,0.3915329
62,0.5379944,0.48686218,0.3881302
63,0.5140991,0.53793335,0.37451172
64,0.5312042,0.5311203,0.39494324
65,0.6400986,0.4936676,0.39833832
66,0.5685959,0.4664383,0.40174866
67,0.5993042,0.51750183,0.4085617
68,0.6196976,0.48004913,0.39833832
69,0.5482025,0.50048065,0.3881302
70,0.5413971,0.5140991,0.4085617
71,0.5550003,0.48004913,0.3915329
72,0.5106964,0.50048065,0.37451172
73,0.5379944,0.5311203,0.4119568
74,0.5754013,0.5311203,0.41876984
75,0.5379944,0.48345947,0.3881302
76,0.5140991,0.44940948,0.42897797
77,0.5140991,0.503891,0.3915329
78,0.5345993,0.469841,0.3915329
79,0.558403,0.51750183,0.38131714
80,0.5106964,0.5277176,0.37451172
81,0.5821991,0.4936676,0.37451172
82,0.5617981,0.5209122,0.37792206
83,0.5038986,0.4936676,0.40174866
84,0.5106964,0.5072937,0.37792206
85,0.48349762,0.503891,0.37792206
86,0.50050354,0.48004913,0.40174866
87,0.5106964,0.47664642,0.40515137
88,0.5243988,0.4732437,0.41536713
89,0.49710083,0.48004913,0.39833832
90,0.50050354,0.469841,0.38472748
91,0.4800949,0.49027252,0.39494324
92,0.5413971,0.4936676,0.4119568
93,0.558403,0.48345947,0.38472748
94,0.50730133,0.5277176,0.42218018
95,0.5209961,0.4664383,0.3881302
96,0.47669983,0.5140991,0.40174866
97,0.5038986,0.469841,0.43920135
98,0.48349762,0.4732437,0.40515137
99,0.4800949,0.47664642,0.37451172
100,0.49030304,0.503891,0.38131714
101,0.49030304,0.44940948,0.3881302
102,0.5447998,0.4664383,0.4085617
103,0.49710083,0.44600677,0.4085617
104,0.5685959,0.45622253,0.35749054
105,0.50050354,0.48686218,0.36769867
106,0.49030304,0.5311203,0.40515137
107,0.48690033,0.5106964,0.3915329
108,0.49710083,0.5106964,0.39494324
109,0.5447998,0.4323883,0.3915329
110,0.4800949,0.48004913,0.40174866
111,0.50730133,0.4732437,0.40515137
112,0.5482025,0.50048065,0.38131714
113,0.49710083,0.4732437,0.3915329
114,0.5652008,0.48004913,0.41876984
115,0.5278015,0.44259644,0.4085617
116,0.50050354,0.46302795,0.3915329
117,0.50050354,0.46302795,0.3915329
118,0.5140991,0.48345947,0.39494324
119,0.578804,0.49027252,0.3881302
120,0.50730133,0.48345947,0.38472748
121,0.51750183,0.49027252,0.3881302
122,0.5278015,0.5072937,0.4119568
123,0.51750183,0.49027252,0.39494324
124,0.5243988,0.49707794,0.4085617
125,0.45970154,0.4732437,0.3643036
126,0.5379944,0.4732437,0.37792206
127,0.5243988,0.48004913,0.371109
128,0.5209961,0.48345947,0.3643036
129,0.5550003,0.47664642,0.40515137
130,0.606102,0.48345947,0.40174866
131,0.5345993,0.4664383,0.40515137
132,0.49369812,0.469841,0.38472748
133,0.5278015,0.44600677,0.3915329
134,0.5243988,0.48345947,0.3881302
135,0.49369812,0.469841,0.4119568
136,0.5038986,0.4255829,0.37451172
137,0.49369812,0.45963287,0.40174866
138,0.48690033,0.469841,0.41536713
139,0.558403,0.46302795,0.3915329
140,0.46309662,0.43920135,0.3881302
141,0.5243988,0.43920135,0.37451172
142,0.49710083,0.45281982,0.38131714
143,0.45629883,0.42218018,0.39833832
144,0.46990204,0.469841,0.3881302
145,0.5550003,0.45281982,0.4119568
146,0.5515976,0.45281982,0.3915329
147,0.5106964,0.48345947,0.4085617
148,0.49030304,0.46302795,0.3915329
149,0.5379944,0.45281982,0.37792206
150,0.5140991,0.44600677,0.38131714
151,0.46649933,0.48345947,0.37792206
152,0.46649933,0.44940948,0.3643036
153,0.5379944,0.45281982,0.35749054
154,0.48690033,0.43579102,0.37792206
155,0.49030304,0.49707794,0.371109
156,0.49369812,0.45963287,0.36769867
157,0.46990204,0.45281982,0.37451172
158,0.47330475,0.45281982,0.3540802
159,0.5140991,0.45963287,0.35749054
160,0.50730133,0.44600677,0.36089325
161,0.47330475,0.46302795,0.34387207
162,0.47669983,0.48345947,0.36769867
163,0.44259644,0.47664642,0.34726715
164,0.5140991,0.4936676,0.37792206
165,0.50730133,0.469841,0.36089325
166,0.49030304,0.45622253,0.36089325
167,0.5550003,0.48345947,0.38472748
168,0.46990204,0.43920135,0.3540802
169,0.48349762,0.45281982,0.35749054
170,0.5243988,0.47664642,0.3302536
171,0.47330475,0.4664383,0.36089325
172,0.46649933,0.49707794,0.3643036
173,0.45970154,0.47664642,0.33705902
174,0.48349762,0.4664383,0.371109
175,0.44950104,0.5106964,0.34046936
176,0.49710083,0.5106964,0.3881302
177,0.5209961,0.49707794,0.3506775
178,0.46990204,0.46302795,0.3506775
179,0.44609833,0.44940948,0.34046936
180,0.47669983,0.46302795,0.3540802
